Fooling MOSS Detection with Pretrained Language Models

As artificial intelligence (AI) technologies become increasingly powerful and prominent in society, their misuse is a growing concern. In educational settings, AI technologies could be used by students to cheat on assignments and exams. In this paper we explore whether transformers can be used to solve introductory level programming assignments while bypassing commonly used AI tools to detect similarities between pieces of software. We find that a student using GPT-J [Wang and Komatsuzaki, 2021] can complete introductory level programming assignments without triggering suspicion from MOSS [Aiken, 2000], a widely used software similarity and plagiarism detection tool. This holds despite the fact that GPT-J was not trained on the problems in question and is not provided with any examples to work from. We further find that the code written by GPT-J is diverse in structure, lacking any particular tells that future plagiarism detection techniques may use to try to identify algorithmically generated code. We conclude with a discussion of the ethical and educational implications of large language models and directions for future research.

==> CIKM Plagiarism/data/1-1.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Substitute the character in the message string for an integer, for example, ``Welcome to Java'', and substitute the integer for a character.

The program should run until the user enters the character ``e'' to terminate the program.

When the user enters the character ``e'' the program should print the character ``e''.

The user should be able to enter the integer between 1 and 10.

The user should be able to enter the character between A and Z.

The user should be able to enter the character between 0 and 9.

The user should be able to

==> CIKM Plagiarism/data/1-10.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Problem:

The main problem is the output of the program. The program must print out the string ``Welcome to Java'' five times.

Answer:

Here is the program that prints the welcome message five times.

/*
 * To change this license header, choose License Headers in Project Properties.
 * To change this template file, choose Tools | Templates
 * and open the template in the editor.
 */

/**
 *
 * @author amit
 */

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {
    Scanner in = new Scanner(System.in);

    System.out.println("Welcome to Java!");

    for (int i = 0; i < 5; i++) {
        System.out.println("Java is a great language!");
    }
}
}

Output:

Welcome to Java!
Java is a great language!
Java is a great language!
Java is a great language!
Java is a great language!

/*

==> CIKM Plagiarism/data/1-11.txt <==
Write a Java program that prints the string "Welcome to Java" five times. The text is displayed on a single line and the text is centered in the line. The program uses the font Courier New.

#

Solution

I used the text method of JOptionPane to print the string five times. The text is centered in the line. The JOptionPane displays the string on a single line.

import javax.swing.JOptionPane;

import java.awt.Font;

import java.util.Random;

public class Solution {

public static void main(String[] args) {

int i = 0;

Random r = new Random();

while (i < 5) {

JOptionPane.showMessageDialog(null,

"Welcome to Java", "Welcome to Java", JOptionPane.CENTER);

i++;

}

}

}

## Algorithms

This section discusses the algorithms that were used to create this problem and other problems in this book.

### Searching for an Element in a List

Searching for an element in a list is done with a method called indexOf. The method finds the index of the

==> CIKM Plagiarism/data/1-13.txt <==
My solution:
public class HelloWorld {

    public static void main(String[] args) {
        for (int i = 0; i < 5; i++) {
            System.out.println("Welcome to Java");
        }
    }
}

The output of my program is:
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java

I am trying to understand why this happens.

A

==> CIKM Plagiarism/data/1-14.txt <==
Write a Java program that prints the string "Welcome to Java" five times.

import java.util.Scanner;
public class Practice {
public static void main(String[] args) {
// create a Scanner
Scanner sc = new Scanner(System.in);
// read input from the user
System.out.println("Enter your name");
String name = sc.nextLine();
// print welcome message
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// read input from the user
System.out.println("Enter your age");
int age = sc.nextInt();
// print welcome message
System.out.println("Welcome to

==> CIKM Plagiarism/data/1-15.txt <==
Write a Java program that prints the string "Welcome to Java" five times.

Solution:

Here is the solution:

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {

Scanner scanner = new Scanner(System.in);

System.out.print("Enter a number: ");

int i = scanner.nextInt();

if(i==1) {

System.out.print("Welcome to Java");

for(int k=0; k<5; k++) {

System.out.print("\n");

}

}

}

}

Output:

Enter a number: 1

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

[end of input]

Here are some of the things that are happening:

In the for loop, k starts at zero. It is incremented by 1 each time, so the first time k = 0, the second time k = 1, the third time k = 2 and so on.

When k = 0, the first print statement is executed. This

==> CIKM Plagiarism/data/1-2.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Write a Java program that prints ``Welcome to Java'' five times.

−

'''Input'''

+

'''Input'''

−

* '''Java Program'''

+

* '''Java Program'''

−

* '''Output'''

+

* '''Output'''

−

* '''Run'''

+

* '''Run'''

−

* '''Restart'''

+

* '''Restart'''

==> CIKM Plagiarism/data/1-3.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

This is a Java homework question. If you want to help me with it, please vote this up. Thanks!

~

Solution

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

~

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

~

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

~

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

~


==> CIKM Plagiarism/data/1-4.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

Hi there,

Write a Java program that prints ``Welcome to Java'' five times.

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

==> CIKM Plagiarism/data/1-5.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

The program is required to be written with a single main method. The main method must be called using the following statement:

``java Welcome5``

The program must be organized into three classes. The first class is the ``Welcome5`` class. The second class is the ``Program`` class. The third class is the ``HelloWorld`` class.

``Welcome5`` class

The ``Welcome5`` class is a single file called ``Welcome5.java``. The ``Welcome5`` class implements the ``Runnable`` interface.

The ``Runnable`` interface has

==> CIKM Plagiarism/data/1-6.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Answer :

import java.io.*;
class Java
{
public static void main(String args[])
{
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
}
}

==> CIKM Plagiarism/data/1-7.txt <==
Write a Java program that prints ``Welcome to Java'' five times. The program should use a loop to print the message.

The following is a sample of the output from running the program:

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

### **What Is a Loop?**

The _loop_ is a section of a program that is repeated a certain number of times. When the loop is completed, the program continues to the next line of code and runs the same line of code again. A loop is considered to be part of the program's _control flow_ because it defines the flow of execution
Send result as prompt

==> CIKM Plagiarism/data/1-8.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Answers

I got this:

Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java

I know that this is not what you wanted, but I have no idea how you could make that happen. If you give me a little more information, I can probably give you a better answer.

For example, let's say you want the user to enter a name and then see the program print ``Hello, your name is [name].'' Then you would do this:

1

2

3

4

5

==> CIKM Plagiarism/data/1-9.txt <==

Write a Java program that prints ``Welcome to Java'' five times.

This is a sample question from the JSP assignment.

Solution:

import java.io.BufferedReader;

import java.io.IOException;

import java.io.InputStreamReader;

import java.io.PrintStream;

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {

System.out.println("Welcome to Java");

System.out.println("Java is an object-oriented programming language");

System.out.println("Java was invented

==> CIKM Plagiarism/data/2-11.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

A:

Try this
import java.util.*;
import java.lang.*;
import java.io.*;

public class MyClass {

    public static void main(String[] args) {
        Scanner scan = new Scanner(System.in);
        int rad, len, area, volume;

        System.out.println("Enter radius of the cylinder:");
        rad = scan.nextInt();
        System.out.println("Enter length of the cylinder:");
        len = scan.nextInt();

        area = Math.pow(rad, 2) * len;
        volume = Math.pow(len, 3);

        System.out.println("The area of the cylinder is : " + area);
        System.out.println("The volume of the cylinder is : " + volume);

        scan.close();
    }
}

It will do the trick.

==> CIKM Plagiarism/data/2-12.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.  The  program  is  to  be  given  as  input  and  output  and  be  stored  in  a file  named  "CylinderArea.java".

I have the following code
package CylinderArea;

import java.io.*;

public class CylinderArea {

    public static void main(String[] args) {
        Scanner sc = new Scanner(System.in);
        double radius, length;
        System.out.print("Enter radius: ");
        radius = sc.nextDouble();
        System.out.print("Enter length: ");
        length = sc.nextDouble();
        double area;
        area = Math.PI * radius * radius;
        double volume;
        volume = 2 * Math.PI * radius * length;
        System.out.println("The area of the cylinder is " + area + " and the volume is " + volume + ".");
    }
}


==> CIKM Plagiarism/data/2-13.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.  Input   and  output  are  in  the  following  order:

Input: radius & length of cylinder

Output: area & volume of cylinder

Replace  this  code  with  your  own  Java  program.

public class Cylinder {
    public static void main(String args[])
    {
        Scanner sc = new Scanner(System.in);
        System.out.print("Input: radius & length of cylinder\n");
        double r = sc.nextDouble();
        double l = sc.nextDouble();
        double area = Cylinder.area(r, l);
        double volume = Cylinder.volume(r, l);
        System.out.println("\nThe  area  of  cylinder  is  " + area);
        System.out.println("\nThe  volume  of  cylinder  is  " + volume);
    }
    static double area(double r, double l)
    {
        double area = r*r*Math.PI;
        return area;
    }
    static double volume(double r, double l)
    {
        double volume = l*Math.PI*Math.pow(r, 2);
        return volume;
    }


==> CIKM Plagiarism/data/2-14.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

In this case, the cylinder is a circle. We can use the simple formulas:

The area of a circle is pi times the radius squared. So we can write:

But we can't use pi directly. We need to convert from a radian measure of angle to a degree measure of angle. The conversion factor is 2 pi divided by 360 degrees. So we have:

The volume of a circle is pi times the radius cubed. So we can write:

But we need to convert from a radian measure of angle to a degree measure of angle. The conversion factor is 2 pi divided by 360 degrees. So we have:

Finally, we need to calculate the radius from the length. To do that, we use the formula for the circumference of a circle:

where _C_ is the circumference, _d_ is the radius, and _r_ is the length.

So we have:

# Chapter 6. Coordinate Geometry

Coordinate geometry is a collection of mathematical techniques for determining the position and orientation of an object with respect to a given coordinate system. It is used to figure out where objects are relative to each other, and to understand their relationships with respect

==> CIKM Plagiarism/data/2-15.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

Here is my code:
import java.util.Scanner;
public class JavaApplication1 {
    public static void main(String[] args) {
        Scanner input = new Scanner(System.in);
        System.out.println("Enter Radius");
        int radius = input.nextInt();
        System.out.println("Enter Length");
        int length = input.nextInt();
        System.out.println(radius*length);
    }
}

The problem is that I am not getting the output for area and volume.

A:

The problem is in your code. The output is not printed because you have not set the output of the program. You need to use System.out.println.
import java.util.Scanner;

public class JavaApplication1 {
    public static void main(String[] args) {
        Scanner input = new Scanner(System.in);
        System.out.println("Enter Radius");
        int radius = input.nextInt();
        System.out.println("Enter Length");
        int length = input.nextInt();
        System.out.println(radius*length);
        System.out.println(radius*length);
        System.out.println(radius*length);
    }
}

Note the System.out.println() after the output.
The output should be 
Enter Radius
10
Enter Length
20

This is because the output of the first input is stored in the variable radius, and the output of the second input is stored in length. When the program starts, length is initialized to 0, so the second output is not printed.



==> CIKM Plagiarism/data/2-8.txt <==

Write a Java program that accepts the radius \& length of a cylinder and prints the area \& volume of that cylinder. All inputs and outputs are real numbers.

\begin{minted}[linenos]{java}
import java.util.Scanner;

public class CylinderAreaVol
{
    public static void main(String[] args)
    {
        double radius;
        double length;
        double area;
        double volume;
        double a;
        double v;

        Scanner keyboard = new Scanner(System.in);

        System.out.println("Enter the radius of the cylinder");
        radius = keyboard.nextDouble();

        System.out.println("Enter the length of the cylinder");
        length = keyboard.nextDouble();

        area = Math.PI * Math.pow(radius, 2) * length;
        volume = Math.PI * Math.pow(radius, 3) * length;

        a = Math.pow(radius, 2);
        v = Math.pow(radius, 3);
    }
}
\end{minted}

Inputs:

-   $radius$: The radius of the cylinder
-   $length$: The length of the cylinder

Output:

-   $area$: The area of the cylinder
-   $volume$: The volume of the cylinder

\begin{mint

==> CIKM Plagiarism/data/2-9.txt <==

Write a Java program that accepts the radius \& length of a cylinder and prints the area \& volume of that cylinder. All inputs and outputs are real numbers.

A:

I have done this before, you just need to calculate the volume of the cylinder using the cylinder formula.
Area = r^2 * h
Volume = Area * h

Where r is the radius and h is the height.

A:

The area of a cylinder is the circumference of its base multiplied by its height.  You have to keep track of your coordinates for the circle.  (e.g., (r*r - r^2)*pi/4 = r^2*pi/2, which is the area of a circle)
You also need

==> CIKM Plagiarism/data/3-8.txt <==
Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\$\#Hint:$ a good starting point is a BMI calculator\\$\#Hint:$ \[\frac{height * 12 + inches}{height^2 * 0.0254^2} * (weight * 0.45359237)\]^1.2$\\$\#Hint:$ (weight * 0.45359237)^1.2$

In this task, the user is given a string that represents a number. The program then has to find the number represented by the string.\\$Input:$ String that represents a number$\\$Output:$ Number represented by the string$\\$\#Hint:$ Start by converting the string into a number using a BigInteger constructor and then use BigDecimal methods to get the number's value\\$\#Hint:$ \[\frac{BigInteger.valueOf(numberString)}{BigDecimal.valueOf(BigInteger.valueOf(10))} * 10^\frac{Integer.parseInt(numberString.substring(2)) - Integer.parseInt(numberString.substring(0,2))}{10^1.2}\]

==> CIKM Plagiarism/data/3-9.txt <==

Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\If $feet = 0$, $inches = 0$, $weight = 0$, or $height = 0$, the program will display an error message.\\If the input is not valid, the program will display an error message.

Exercise 1

Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\If $feet = 0$, $inches = 0$, $weight = 0$, or $height = 0$, the program will display an error message.\\If the input is not valid, the program


==> CIKM Plagiarism/data/4-10.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation. The program should be in the form of a loop that goes through the first 10 numbers, then a loop that goes through the next 10 numbers, and so on.

For the first 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and

==> CIKM Plagiarism/data/4-11.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation. You can assume that the user will provide the kilometers as an integer value.

I wrote a program to do this. It is running fine but there is a problem that I am not able to resolve. My program outputs this :

10.000000 10.00000
11.000000 11.00000
12.000000 12.00000
13.000000 13.00000
14.000000 14.00000
15.000000 15.00000
16.000000 16.00000
17.000000 17.00000
18.000000 18.00000
19.000000 19.00000

The correct answer should be :

10.000000 10.00000
11.000000 11.00000
12.000000 12.00000
13.000000 13.00000
14.000000 14.00000
15.000000 15.00000
16.000000 16.00000
17.000000 17.00000
18.000000 18.00000
19.000000 19.00000
20.000000 20.00000

The program is given below :

#include <stdio.h>

int main()
{
int i,k,j,m,km,d;

printf("Enter the number of kilometers : ");
scanf("%d",&k);

for(i=1;i<=k;i++)
{
printf("Enter the kilometers : ");
scanf("%d",&km);

printf("Enter the miles : ");
scanf("%d",&m);

if(m>km)
d=m-km;
else
d=km-m;

printf("The kilometers = %d and the miles = %d",km,m);
printf("The difference is %d",d);

if(d>0)
printf("%d",d);
else
printf("%d",d);

}
return 0;

}

I don't understand why the program is printing the last row. Can you please explain the problem?

If you are going to assume that the miles are miles then the program is doing the right thing, but I can see a problem if you are going to assume that the kilometers are miles. You should have a conversion table that can handle negative numbers.
–
CyrusJul 6 '12 at 13:15

No, I am not assuming that the miles

==> CIKM Plagiarism/data/4-12.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program

==> CIKM Plagiarism/data/4-13.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

Here is what I've got:

const milToKm = (miles, km) => {

let miles = String(miles)

let km = String(km)

let miles_ = []

let km_ = []

let km_len = 0

let m_len = 0

if (miles === "") {

miles_ = []

} else if (km === "") {

km_ = []

} else {

let a = miles.length

let b = km.length

let c = Math.floor((a / 1000) / 12)

let d = Math.floor(a / 100)

let e = a % 100

let f = Math.floor(a / 100)

let g = Math.floor(d / 10)

let h = Math.floor(d % 10)

let i = Math.floor(f / 10)

let j = Math.floor(f % 10)

let k = Math.floor(g / 10)

let l = Math.floor(g % 10

==> CIKM Plagiarism/data/4-14.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

If you want to learn how to use the built in functions, I recommend you start with them. They can be used to solve more than the exercise here.

#include <stdio.h>

void main(){

int miles[10];

printf("Enter the first ten positive numbers as miles");

for (int i = 0; i < 10; i++)

scanf("%d", &miles[i]);

printf("\n\nThe following table shows the conversion table from miles to kilometers.\n");

printf("\nThe first 10 positive numbers are displayed as miles.\n");

for (int i = 0; i < 10; i++)

printf("%d\t%d\n", i, miles[i]);

}

### How to do it...

We need to declare `miles` as a `float` array. We can use the built in function `scanf()` to read the input.

We can also use the built in function `printf()` to display the table. Note that we do not need to declare `printf()` as a function. This is

==> CIKM Plagiarism/data/4-8.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I have been programming for a while now and I have learned a lot of new stuff. I decided to share some of my knowledge with you.

1. What is a computer language?

A computer language is a human language used to communicate with a computer. The computer does not understand the human language. A human language is a set of symbols that has rules and regulations. A computer language is the set of symbols that a computer understands. A computer language is a set of symbols, such as words, sentences, mathematical formulas, and others that a computer understands and can use to communicate with a human.


==> CIKM Plagiarism/data/4-9.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I'm going to post my code for this problem. I have written a program in Java that converts between miles and kilometers. It takes an input of either "miles" or "kilometers" and then prints the answer out to a txt file. The program works, but I just don't think that it is a very elegant solution. Here is the code:

miles to kilometers, or miles to kilometers in the reverse direction. The user enters "miles" or "kilometers" and the program prints out the answer.

Writing a Java program that shows a conversion table from miles to kilometers

==> CIKM Plagiarism/data/6-10.txt <==

Write a Java program that accepts 10 integers and shows them in reversed order.

The main method accepts 10 integers from the user. The main method uses a
while loop to keep asking the user for integers until the user enters -1.
The method then uses a for loop to display the 10 integers in reverse order.

Write a Java program that accepts 10 integers and shows them in ascending
order.

The main method accepts 10 integers from the user. The main method uses a
while loop to keep asking the user for integers until the user enters -1.
The method then uses a for loop to display the 10 integers in ascending
order.

Write a Java program that

==> CIKM Plagiarism/data/6-11.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

Input

The first line of the input file contains 10 positive integers separated by white space.

Output

The output file contains the 10 integers in reversed order.

I have tried the below code but it's not giving the output

Code:

import java.io.BufferedReader;
import java.io.FileReader;
import java.io.IOException;
import java.io.PrintWriter;
import java.util.Arrays;
import java.util.Scanner;

public class ReversedOrder {

static String[] input;

static int[] number = new int[10];

static int[] numberRev = new int[10];

public static void main(String[] args) {

BufferedReader reader = new BufferedReader(new FileReader("input.txt"));

PrintWriter writer = new PrintWriter("output.txt");

for(int i=0; i<input.length; i++){

String line = reader.readLine();

int[] numbers = Arrays.stream(line.split(" ")).mapToInt(Integer::parseInt).toArray();

for(int j=numbers.length-1; j>=0; j--){

number[i] = numbers[j];

numberRev[i] = number[i];

}

}

Arrays.sort(numberRev);

for(int i=0; i<numberRev.length; i++){

System.out.println(numberRev[i]);

}

writer.close();

}

}

It's giving the output in ascending order

==> CIKM Plagiarism/data/6-14.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order. You should do it using Java's Collections Framework.

Here is the code for the Java program:

public class Solution {

public static void main(String[] args) {

int[] numbers = {1,2,3,4,5,6,7,8,9,10};

System.out.println("Reversed order of the numbers is:");

Collections.sort(numbers);

for(int i=0;i<10;i++){

System.out.println(numbers[i]);

}

}

}

Here is the output of the program:

Reversed order of the numbers is:

10 9 8 7 6 5 4 3 2 1

How to solve the problem?

Solution 1: Create a class that implements the Comparable interface. The class should have a compareTo() method. The method should return a negative value if the first argument is smaller than the second argument, and should return a positive value if the first argument is larger than the second argument.

The class should have a method that returns a negative value if the first argument is smaller than the

==> CIKM Plagiarism/data/6-15.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

The below is the input and output as shown in the output.

Input:

1 2 3 4 5 6 7 8 9 10

Output:

10 9 8 7 6 5 4 3 2 1

import java.io.*;

public class ReversedInput

{

public static void main(String args[])throws IOException

{

System.out.println("Enter the numbers to be reversed: ");

BufferedReader br = new BufferedReader(new InputStreamReader(System.in));

int[] array = new int[10];

for(int i=0;i<10;i++)

{

array[i] = Integer.parseInt(br.readLine());

}

for(int i=10;i>0;i--)

System.out.println(array[i]);

}

}

Answer:

import java.io.*;

public class ReversedInput

{

public static void main(String args[])throws IOException

{

System.out.println("Enter the numbers to be reversed: ");

BufferedReader br = new BufferedReader(new InputStreamReader(System.in));

int[] array = new int[10];

for(int i=0;i<10;i++)

{

array[i] = Integer.parseInt(br.readLine());

}

for(int i=10;i>0;i--)

System.out.println(array[i]);

}

}

Output:

Enter the numbers to be reversed: 1 2 3 4

==> CIKM Plagiarism/data/6-8.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

Question

Write a Java program that accepts 10 integers and shows them in reversed order.

What is the output?

Answer

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=9; i>=0; i--) {

System.out.print(array[i] + " ");

}

}

}

Solution

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=0; i<10; i++) {

System.out.print(array[i] + " ");

}

}

}

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=9; i>=0; i--) {

System.out.print(array[i] + " ");

}

}

}

Solution

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);


==> CIKM Plagiarism/data/6-9.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order. The integers must be stored in an array. The integer is read as a string and stored in a variable named String nums[] = new String[10]; and the string is converted to int.

You are not required to print the array in reverse order.

This is how you can do it:

import java.util.*;

public class Reversed

{

public static void main(String[] args)

{

Scanner sc = new Scanner(System.in);

System.out.println("Enter 10 integers");

int[] nums = new int[10];

for (int i = 0; i < nums.length; i++)

nums[i] = sc.nextInt();

for (int i = nums.length - 1; i >= 0; i--)

System.out.println(nums[i]);

}

}

The output will be:

Enter 10 integers

2 4 6 8 1 5 7 0 9

##### **Printing a Character**

In this section, you will create a Java program that prints a character from a

==> CIKM Plagiarism/data/7-1.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Solution

To sum the numbers on the leading diagonal, we can find the sum of all numbers on the diagonal and subtract the diagonal numbers from it.

If we find the sum of all numbers on the diagonal, we will have a formula to calculate the sum of all numbers on the diagonal.

We can use the formula for the sum of the diagonal numbers to calculate the sum of all numbers on the diagonal.

Now we have the sum of all numbers on the diagonal, we can subtract the diagonal numbers from the sum.

So we will have the total sum of numbers on the diagonal.

==> CIKM Plagiarism/data/7-10.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix. You should then create a method \textit{double sumMinorDiagonal(double[][] m)} which will return the total of all numbers placed on the minor diagonal of the parameterised matrix.

\textbf{Input}
\begin{enumerate}
\item 
An $n\times n$ matrix of real numbers. The first row is the top row and the last row is the bottom row.

\item 
The parameter $k$ which will be the number of rows on the matrix.

\item 
The parameter $r$ which will be the number

==> CIKM Plagiarism/data/7-11.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers in the leading diagonal. You should create and use a method \textit{double sumDiagonal(double[][] m)} which will return the sum of all numbers in the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers in the leading diagonal. You should create and use a method \textit{double sumDiagonal(double[][] m)} which will return the

==> CIKM Plagiarism/data/7-12.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Your program should contain:

-   a main method which prompts the user to enter a matrix
-   a method that prompts the user to enter values for each cell of the matrix
-   a method that calculates the total of all numbers placed on the leading diagonal
-   a method that calculates the sum of all numbers in the matrix.

All input and output operations must be via the console.

The method \textit{double sumMajorDiagonal(double[][] m)} should take a parameterised matrix as an input, and should return the sum of all numbers placed on the leading diagonal of the matrix.

You may write a separate method for calculating the sum of all numbers in the matrix, but you should include it as part of the method \textit{double sumMajorDiagonal(double[][] m)}.

You may use any method you like to calculate the sum of all numbers in the matrix, but you must make sure that the method you use is correct and that it is also correct when the matrix has values other than numbers.

**Extra Credit**

The method \textit{double sumMajorDiagonal(double[][] m)}

==> CIKM Plagiarism/data/7-13.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

import java.util.Scanner;

public class Coding_comp_challenge {

    public static void main(String[] args) {
        Scanner sc = new Scanner(System.in);
        System.out.println("Enter a $4\times 4$ matrix of real numbers");
        double[][] m = new double[4][4];
        double sum = 0.0;
        for (int row = 0; row < 4; row++) {
            for (int column = 0; column < 4; column++) {
                m[row][column] = sc.nextDouble();
            }
        }
        for (int row = 0; row < 4; row++) {
            sum += m[col][row];
        }
        System.out.println("The sum of the numbers on the leading diagonal is: " + sum);
    }
}

==> CIKM Plagiarism/data/7-14.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.
For example, if the input is:
$$\begin{bmatrix} 1 & 1 & 1 & 1 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \end{bmatrix}$$
the output should be:
$$\begin{bmatrix} 1 & 1 & 1 & 1 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \end{bmatrix} \rightarrow 6$$
Please write the code for the above example.

I'm having a problem with the homework because my answer is incorrect. I'm pretty sure the answer is correct but I'm not sure why my answer is wrong. Can someone explain it to me?

A:

Your code is correct.
The problem is with the output.
You should add a line after the print statement, to display the value of the double sumMajorDiagonal method:
System.out.println("Double sum of the major diagonal is " + doubleSumMajorDiagonal(m));

This should give you the output you expect.


==> CIKM Plagiarism/data/7-15.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

You should also create and use a method \textit{printDiagonal(double[] m)} which will print out the values of the parameterised matrix.

I've found a solution, but it's a very long code, so I need to know how can I simplify it.
public class DiagonalSum {

    public static void main(String[] args) {
        double[][] matrix = new double[4][4];
        double total = 0;
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                if (j == 0) {
                    matrix[i][j] = i + j + 1;
                } else {
                    matrix[i][j] = 0;
                }
            }
        }
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                total = total + matrix[i][j];
            }
        }
        System.out.println(total);
    }

    public static double sumMajorDiagonal(double[][] m) {
        double total = 0;
        for (int i = 0; i < m.length; i++) {
            for (int j = 0; j < m[0].length; j++) {
                if (j == 0) {
                    total = total + m[i][j];
                } else {
                    total = total + 0;
                }
            }
        }
        return total;
    }

    public static void printDiagonal(double[] m) {
        for (int i = 0; i < m.length; i++) {
            System.out.print(m[i]);
        }
    }
}

A:

public class DiagonalSum {
    public static void main(String[] args) {
        double[][] matrix = new double[4][4];
        double total = 0;
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                matrix[i][j] = i + j + 1;
            }
        }
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                total = total + matrix[i][j];
            }
        }
        System.out.println(total);
    }

    public static double sumMajorDiagonal(double[][] m) {
        double total = 0;
        for (int i = 0; i < m.length; i++) {
            for (int j = 0; j < m[0].length; j++) {
                total = total + m[i][j];
            }
        }
        return total;
    }

    public static void printDiagonal(double[] m) {
        for (int i = 0; i < m.length; i++) {
            System.out.print(

==> CIKM Plagiarism/data/7-2.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal

==> CIKM Plagiarism/data/7-3.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

The following is an example of a matrix.

\begin{array}{lcccccc}
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
\end{array}

Explanation: 

The leading diagonal has two 1's and four 0's. The total of the numbers on the leading diagonal is 3 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 +

==> CIKM Plagiarism/data/7-4.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumLeadingDiagonal(double[][] m)} which will return the sum of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumLeading

==> CIKM Plagiarism/data/7-5.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix. You should test your program with the following input:

$\begin{bmatrix}
1 & 2 & 3 & 4 \\
5 & 6 & 7 & 8 \\
9 & 10 & 11 & 12 \\
13 & 14 & 15 & 16
\end{bmatrix}$

Do not use arrays to store your data.

What is your solution? (you can use any method of your choice)

I have tried to solve this problem with a method but it is not giving the correct answer

My solution:
import java.util.Scanner;
public class FindSumOfMajorDiagonal {
public static void main(String[] args) {
    Scanner sc = new Scanner(System.in);
    double[][] array = new double[4][4];
    int i = 0;
    int j = 0;
    for(i = 0; i < array.length; i++)
        for(j = 0; j < array[i].length; j++)
            array[i][j] = sc.nextDouble();
    double total = 0;
    for(i = 0; i < array.length; i++)
        total += array[i][i];
    System.out.println(total);
    }
}

A:

For loop is not necessary for this. You can use a single line method.
double sumMajorDiagonal(double[][] m) {
    double total = 0;
    for(int i = 0; i < m.length; i++)
        total += m[i][i];
    return total;
}

And you can test it like this.
public static void main(String[] args) {
    double[][] matrix = {{1,2,3,4},{5,6,7,8},{9,10,11,12},{13,14,15,16}};
    double total = sumMajorDiagonal(matrix);
    System.out.println(total);
}

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

This will print out:

69
69
69

Note: I have removed the redundant variable declarations.

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

This will print out:

69
69
69

Note: You can put the variable declarations back in as


==> CIKM Plagiarism/data/7-6.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

\begin{Dice}
  \dice{totalMajorDiagonal}
\end{Dice}

\begin{problem}
  Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

\begin{Dice}
  \dice{totalMajorDiagonal

==> CIKM Plagiarism/data/7-7.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

This is an exercise from “OJ 101: Java Programming”, a book by Paul Wilson and Robin Hunter. It is the fourth exercise of the first chapter.

Please note that the matrix of numbers is not assumed to be symmetrical. For example, the following is a legal matrix:

The matrix is represented as an array of doubles. The length of the matrix should be equal to the length of the array, and the first element of the array should contain the first row of the matrix. The array should be read-only and should not be modified.

We can express the program as a method of the class \textit{SumMajorDiagonal} and pass the array \textit{m} to the method. The following is an example of the solution:

This is a good way to start working on a Java program, and it is not a bad idea to start by using a similar approach in another language, say C++. We can do this for example by using the \texttt{std::vector} class in C++.

In this example, we use a \texttt{std::vector} as a temporary variable to store the numbers in the leading diagonal of the parameter

==> CIKM Plagiarism/data/7-8.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

2. Write a Java program that accepts an array of $4\times 4$ matrices of real numbers and prints the sum of all numbers placed on the leading diagonals of all the matrices. You should create and use a method \textit{double[][] sumAllMajorDiagonals(double[][][] m)} which will return the sum of all numbers placed on the leading diagonals of the parameterised matrices.

3. Write a Java program that accepts an array of $4\times 4$ matrices of real numbers and prints the sum of all numbers placed on


==> CIKM Plagiarism/data/7-9.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.
For example, if we pass the following matrix as an argument to your method:
$$
\left[\begin{matrix}1&2&3&4\\1&3&5&7\\2&4&6&8\\3&5&7&9\end{matrix}\right]
$$
You should output the number $58$.
You may write a function \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Input

An array \


==> CIKM Plagiarism/results.txt <==
Not code
Not code
Not code
Partially correct (missing class structure)
Not code
No changes
Not code
Not code
Syntax error
Misc. error
Syntax error
Misc. error
No changes
Misc. error
Misc. error
Syntax error and misc. error
Not code
Not code
Not code
Not code
Not code
Not code
Syntax error and misc. error
Not code
Partially correct (missing class structure, incorrect formula)
Syntax error and misc. error
Syntax error and misc. error
Syntax error and misc. error
Not code
Syntax error and misc. error
Not code
Not code
Not code
No changes
Not code
Not code
Not code
Not code
Not code
Misc. error
Not code
No changes
Misc. error
Misc. error
Incorrect
Not code
Not code
Not code
Partially correct (Converts but doesn't make table)
Not code
Not code
Not code
Not code
Not code
Not code
In C
Not code
Incorrect
In C
Not code
Not code
Not code
Not code
In C
Not code
Not code
Incorrect
No changes
Not code
Incorrect
Incorrect
Not code
Not code
Not code
Incorrect
No changes
No changes
In C
Misc. error
Misc. error
Misc. error
Incorrect
No changes
No changes
Not code
Incorrect
Partially correct (doesn't read an input)
Partially correct (doesn't read an input)
Incorrect
Off by one error
Not code
Not code
Not code
Not code
No changes
Not code
Not code
Not code
Not code
Not code
Not code
Not code
No changes
Not code
Misc. error

==> data/1-1.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Substitute the character in the message string for an integer, for example, ``Welcome to Java'', and substitute the integer for a character.

The program should run until the user enters the character ``e'' to terminate the program.

When the user enters the character ``e'' the program should print the character ``e''.

The user should be able to enter the integer between 1 and 10.

The user should be able to enter the character between A and Z.

The user should be able to enter the character between 0 and 9.

The user should be able to

==> data/1-10.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Problem:

The main problem is the output of the program. The program must print out the string ``Welcome to Java'' five times.

Answer:

Here is the program that prints the welcome message five times.

/*
 * To change this license header, choose License Headers in Project Properties.
 * To change this template file, choose Tools | Templates
 * and open the template in the editor.
 */

/**
 *
 * @author amit
 */

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {
    Scanner in = new Scanner(System.in);

    System.out.println("Welcome to Java!");

    for (int i = 0; i < 5; i++) {
        System.out.println("Java is a great language!");
    }
}
}

Output:

Welcome to Java!
Java is a great language!
Java is a great language!
Java is a great language!
Java is a great language!

/*

==> data/1-11.txt <==
Write a Java program that prints the string "Welcome to Java" five times. The text is displayed on a single line and the text is centered in the line. The program uses the font Courier New.

#

Solution

I used the text method of JOptionPane to print the string five times. The text is centered in the line. The JOptionPane displays the string on a single line.

import javax.swing.JOptionPane;

import java.awt.Font;

import java.util.Random;

public class Solution {

public static void main(String[] args) {

int i = 0;

Random r = new Random();

while (i < 5) {

JOptionPane.showMessageDialog(null,

"Welcome to Java", "Welcome to Java", JOptionPane.CENTER);

i++;

}

}

}

## Algorithms

This section discusses the algorithms that were used to create this problem and other problems in this book.

### Searching for an Element in a List

Searching for an element in a list is done with a method called indexOf. The method finds the index of the

==> data/1-13.txt <==
My solution:
public class HelloWorld {

    public static void main(String[] args) {
        for (int i = 0; i < 5; i++) {
            System.out.println("Welcome to Java");
        }
    }
}

The output of my program is:
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java

I am trying to understand why this happens.

A

==> data/1-14.txt <==
Write a Java program that prints the string "Welcome to Java" five times.

import java.util.Scanner;
public class Practice {
public static void main(String[] args) {
// create a Scanner
Scanner sc = new Scanner(System.in);
// read input from the user
System.out.println("Enter your name");
String name = sc.nextLine();
// print welcome message
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// print welcome message again
System.out.println("Welcome to Java, " + name + "!");
// read input from the user
System.out.println("Enter your age");
int age = sc.nextInt();
// print welcome message
System.out.println("Welcome to

==> data/1-15.txt <==
Write a Java program that prints the string "Welcome to Java" five times.

Solution:

Here is the solution:

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {

Scanner scanner = new Scanner(System.in);

System.out.print("Enter a number: ");

int i = scanner.nextInt();

if(i==1) {

System.out.print("Welcome to Java");

for(int k=0; k<5; k++) {

System.out.print("\n");

}

}

}

}

Output:

Enter a number: 1

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

[end of input]

Here are some of the things that are happening:

In the for loop, k starts at zero. It is incremented by 1 each time, so the first time k = 0, the second time k = 1, the third time k = 2 and so on.

When k = 0, the first print statement is executed. This

==> data/1-2.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Write a Java program that prints ``Welcome to Java'' five times.

−

'''Input'''

+

'''Input'''

−

* '''Java Program'''

+

* '''Java Program'''

−

* '''Output'''

+

* '''Output'''

−

* '''Run'''

+

* '''Run'''

−

* '''Restart'''

+

* '''Restart'''

==> data/1-3.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

This is a Java homework question. If you want to help me with it, please vote this up. Thanks!

~

Solution

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

~

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

Hi, I'm here to help you.

~

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

~

import java.util.Scanner;

import java.util.Scanner;

import java.util.Scanner;

~


==> data/1-4.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

Hi there,

Write a Java program that prints ``Welcome to Java'' five times.

for(int i=0;i<5;i++)
{
System.out.print("Welcome to Java");
}

==> data/1-5.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

The program is required to be written with a single main method. The main method must be called using the following statement:

``java Welcome5``

The program must be organized into three classes. The first class is the ``Welcome5`` class. The second class is the ``Program`` class. The third class is the ``HelloWorld`` class.

``Welcome5`` class

The ``Welcome5`` class is a single file called ``Welcome5.java``. The ``Welcome5`` class implements the ``Runnable`` interface.

The ``Runnable`` interface has

==> data/1-6.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Answer :

import java.io.*;
class Java
{
public static void main(String args[])
{
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
System.out.println("Welcome to Java");
}
}

==> data/1-7.txt <==
Write a Java program that prints ``Welcome to Java'' five times. The program should use a loop to print the message.

The following is a sample of the output from running the program:

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

Welcome to Java

### **What Is a Loop?**

The _loop_ is a section of a program that is repeated a certain number of times. When the loop is completed, the program continues to the next line of code and runs the same line of code again. A loop is considered to be part of the program's _control flow_ because it defines the flow of execution
Send result as prompt

==> data/1-8.txt <==
Write a Java program that prints ``Welcome to Java'' five times.

Answers

I got this:

Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java
Welcome to Java

I know that this is not what you wanted, but I have no idea how you could make that happen. If you give me a little more information, I can probably give you a better answer.

For example, let's say you want the user to enter a name and then see the program print ``Hello, your name is [name].'' Then you would do this:

1

2

3

4

5

==> data/1-9.txt <==

Write a Java program that prints ``Welcome to Java'' five times.

This is a sample question from the JSP assignment.

Solution:

import java.io.BufferedReader;

import java.io.IOException;

import java.io.InputStreamReader;

import java.io.PrintStream;

import java.util.Scanner;

public class JavaProgram {

public static void main(String[] args) {

System.out.println("Welcome to Java");

System.out.println("Java is an object-oriented programming language");

System.out.println("Java was invented

==> data/2-11.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

A:

Try this
import java.util.*;
import java.lang.*;
import java.io.*;

public class MyClass {

    public static void main(String[] args) {
        Scanner scan = new Scanner(System.in);
        int rad, len, area, volume;

        System.out.println("Enter radius of the cylinder:");
        rad = scan.nextInt();
        System.out.println("Enter length of the cylinder:");
        len = scan.nextInt();

        area = Math.pow(rad, 2) * len;
        volume = Math.pow(len, 3);

        System.out.println("The area of the cylinder is : " + area);
        System.out.println("The volume of the cylinder is : " + volume);

        scan.close();
    }
}

It will do the trick.

==> data/2-12.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.  The  program  is  to  be  given  as  input  and  output  and  be  stored  in  a file  named  "CylinderArea.java".

I have the following code
package CylinderArea;

import java.io.*;

public class CylinderArea {

    public static void main(String[] args) {
        Scanner sc = new Scanner(System.in);
        double radius, length;
        System.out.print("Enter radius: ");
        radius = sc.nextDouble();
        System.out.print("Enter length: ");
        length = sc.nextDouble();
        double area;
        area = Math.PI * radius * radius;
        double volume;
        volume = 2 * Math.PI * radius * length;
        System.out.println("The area of the cylinder is " + area + " and the volume is " + volume + ".");
    }
}


==> data/2-13.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.  Input   and  output  are  in  the  following  order:

Input: radius & length of cylinder

Output: area & volume of cylinder

Replace  this  code  with  your  own  Java  program.

public class Cylinder {
    public static void main(String args[])
    {
        Scanner sc = new Scanner(System.in);
        System.out.print("Input: radius & length of cylinder\n");
        double r = sc.nextDouble();
        double l = sc.nextDouble();
        double area = Cylinder.area(r, l);
        double volume = Cylinder.volume(r, l);
        System.out.println("\nThe  area  of  cylinder  is  " + area);
        System.out.println("\nThe  volume  of  cylinder  is  " + volume);
    }
    static double area(double r, double l)
    {
        double area = r*r*Math.PI;
        return area;
    }
    static double volume(double r, double l)
    {
        double volume = l*Math.PI*Math.pow(r, 2);
        return volume;
    }


==> data/2-14.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

In this case, the cylinder is a circle. We can use the simple formulas:

The area of a circle is pi times the radius squared. So we can write:

But we can't use pi directly. We need to convert from a radian measure of angle to a degree measure of angle. The conversion factor is 2 pi divided by 360 degrees. So we have:

The volume of a circle is pi times the radius cubed. So we can write:

But we need to convert from a radian measure of angle to a degree measure of angle. The conversion factor is 2 pi divided by 360 degrees. So we have:

Finally, we need to calculate the radius from the length. To do that, we use the formula for the circumference of a circle:

where _C_ is the circumference, _d_ is the radius, and _r_ is the length.

So we have:

# Chapter 6. Coordinate Geometry

Coordinate geometry is a collection of mathematical techniques for determining the position and orientation of an object with respect to a given coordinate system. It is used to figure out where objects are relative to each other, and to understand their relationships with respect

==> data/2-15.txt <==
Write  a  Java program  that  accepts  the  radius  &  length  of  a  cylinder  and  prints  the  area  &  volume  of  that  cylinder. All  inputs  and  outputs  are  real  numbers.

Here is my code:
import java.util.Scanner;
public class JavaApplication1 {
    public static void main(String[] args) {
        Scanner input = new Scanner(System.in);
        System.out.println("Enter Radius");
        int radius = input.nextInt();
        System.out.println("Enter Length");
        int length = input.nextInt();
        System.out.println(radius*length);
    }
}

The problem is that I am not getting the output for area and volume.

A:

The problem is in your code. The output is not printed because you have not set the output of the program. You need to use System.out.println.
import java.util.Scanner;

public class JavaApplication1 {
    public static void main(String[] args) {
        Scanner input = new Scanner(System.in);
        System.out.println("Enter Radius");
        int radius = input.nextInt();
        System.out.println("Enter Length");
        int length = input.nextInt();
        System.out.println(radius*length);
        System.out.println(radius*length);
        System.out.println(radius*length);
    }
}

Note the System.out.println() after the output.
The output should be 
Enter Radius
10
Enter Length
20

This is because the output of the first input is stored in the variable radius, and the output of the second input is stored in length. When the program starts, length is initialized to 0, so the second output is not printed.



==> data/2-8.txt <==

Write a Java program that accepts the radius \& length of a cylinder and prints the area \& volume of that cylinder. All inputs and outputs are real numbers.

\begin{minted}[linenos]{java}
import java.util.Scanner;

public class CylinderAreaVol
{
    public static void main(String[] args)
    {
        double radius;
        double length;
        double area;
        double volume;
        double a;
        double v;

        Scanner keyboard = new Scanner(System.in);

        System.out.println("Enter the radius of the cylinder");
        radius = keyboard.nextDouble();

        System.out.println("Enter the length of the cylinder");
        length = keyboard.nextDouble();

        area = Math.PI * Math.pow(radius, 2) * length;
        volume = Math.PI * Math.pow(radius, 3) * length;

        a = Math.pow(radius, 2);
        v = Math.pow(radius, 3);
    }
}
\end{minted}

Inputs:

-   $radius$: The radius of the cylinder
-   $length$: The length of the cylinder

Output:

-   $area$: The area of the cylinder
-   $volume$: The volume of the cylinder

\begin{mint

==> data/2-9.txt <==

Write a Java program that accepts the radius \& length of a cylinder and prints the area \& volume of that cylinder. All inputs and outputs are real numbers.

A:

I have done this before, you just need to calculate the volume of the cylinder using the cylinder formula.
Area = r^2 * h
Volume = Area * h

Where r is the radius and h is the height.

A:

The area of a cylinder is the circumference of its base multiplied by its height.  You have to keep track of your coordinates for the circle.  (e.g., (r*r - r^2)*pi/4 = r^2*pi/2, which is the area of a circle)
You also need

==> data/3-8.txt <==
Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\$\#Hint:$ a good starting point is a BMI calculator\\$\#Hint:$ \[\frac{height * 12 + inches}{height^2 * 0.0254^2} * (weight * 0.45359237)\]^1.2$\\$\#Hint:$ (weight * 0.45359237)^1.2$

In this task, the user is given a string that represents a number. The program then has to find the number represented by the string.\\$Input:$ String that represents a number$\\$Output:$ Number represented by the string$\\$\#Hint:$ Start by converting the string into a number using a BigInteger constructor and then use BigDecimal methods to get the number's value\\$\#Hint:$ \[\frac{BigInteger.valueOf(numberString)}{BigDecimal.valueOf(BigInteger.valueOf(10))} * 10^\frac{Integer.parseInt(numberString.substring(2)) - Integer.parseInt(numberString.substring(0,2))}{10^1.2}\]

==> data/3-9.txt <==

Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\If $feet = 0$, $inches = 0$, $weight = 0$, or $height = 0$, the program will display an error message.\\If the input is not valid, the program will display an error message.

Exercise 1

Write a Java program that accepts the weight (as a real number representing pound) and height (as two real numbers representing feet and inches respectively) of a person. Upon accepting input, the program will show that person’s BMI (real number) and a piece of information stating whether the BMI is categorised as underweight, normal, overweight, or obese.\\A person is underweight if $BMI < 18.5$; normal if $18.5 \leq BMI < 25$; overweight if $25 \leq BMI < 35$; or obese if $BMI \geq 35$.\\$Height = feet * 12 + inches$\\$BMI = weight * 0.45359237 / (height * 0.0254)^2$\\If $feet = 0$, $inches = 0$, $weight = 0$, or $height = 0$, the program will display an error message.\\If the input is not valid, the program


==> data/4-10.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation. The program should be in the form of a loop that goes through the first 10 numbers, then a loop that goes through the next 10 numbers, and so on.

For the first 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and its kilometer representation.

For the next 10 positive numbers, the program should output a list that contains the number and

==> data/4-11.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation. You can assume that the user will provide the kilometers as an integer value.

I wrote a program to do this. It is running fine but there is a problem that I am not able to resolve. My program outputs this :

10.000000 10.00000
11.000000 11.00000
12.000000 12.00000
13.000000 13.00000
14.000000 14.00000
15.000000 15.00000
16.000000 16.00000
17.000000 17.00000
18.000000 18.00000
19.000000 19.00000

The correct answer should be :

10.000000 10.00000
11.000000 11.00000
12.000000 12.00000
13.000000 13.00000
14.000000 14.00000
15.000000 15.00000
16.000000 16.00000
17.000000 17.00000
18.000000 18.00000
19.000000 19.00000
20.000000 20.00000

The program is given below :

#include <stdio.h>

int main()
{
int i,k,j,m,km,d;

printf("Enter the number of kilometers : ");
scanf("%d",&k);

for(i=1;i<=k;i++)
{
printf("Enter the kilometers : ");
scanf("%d",&km);

printf("Enter the miles : ");
scanf("%d",&m);

if(m>km)
d=m-km;
else
d=km-m;

printf("The kilometers = %d and the miles = %d",km,m);
printf("The difference is %d",d);

if(d>0)
printf("%d",d);
else
printf("%d",d);

}
return 0;

}

I don't understand why the program is printing the last row. Can you please explain the problem?

If you are going to assume that the miles are miles then the program is doing the right thing, but I can see a problem if you are going to assume that the kilometers are miles. You should have a conversion table that can handle negative numbers.
–
CyrusJul 6 '12 at 13:15

No, I am not assuming that the miles

==> data/4-12.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program that takes a given integer value and then calculates the number of miles it is equivalent to in kilometers. For example, if a user enters the number 3, the program will return the number 0.95, which is the number of miles it is equivalent to in kilometers.

I am currently writing a program

==> data/4-13.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

Here is what I've got:

const milToKm = (miles, km) => {

let miles = String(miles)

let km = String(km)

let miles_ = []

let km_ = []

let km_len = 0

let m_len = 0

if (miles === "") {

miles_ = []

} else if (km === "") {

km_ = []

} else {

let a = miles.length

let b = km.length

let c = Math.floor((a / 1000) / 12)

let d = Math.floor(a / 100)

let e = a % 100

let f = Math.floor(a / 100)

let g = Math.floor(d / 10)

let h = Math.floor(d % 10)

let i = Math.floor(f / 10)

let j = Math.floor(f % 10)

let k = Math.floor(g / 10)

let l = Math.floor(g % 10

==> data/4-14.txt <==
Write a program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

If you want to learn how to use the built in functions, I recommend you start with them. They can be used to solve more than the exercise here.

#include <stdio.h>

void main(){

int miles[10];

printf("Enter the first ten positive numbers as miles");

for (int i = 0; i < 10; i++)

scanf("%d", &miles[i]);

printf("\n\nThe following table shows the conversion table from miles to kilometers.\n");

printf("\nThe first 10 positive numbers are displayed as miles.\n");

for (int i = 0; i < 10; i++)

printf("%d\t%d\n", i, miles[i]);

}

### How to do it...

We need to declare `miles` as a `float` array. We can use the built in function `scanf()` to read the input.

We can also use the built in function `printf()` to display the table. Note that we do not need to declare `printf()` as a function. This is

==> data/4-8.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I have been programming for a while now and I have learned a lot of new stuff. I decided to share some of my knowledge with you.

1. What is a computer language?

A computer language is a human language used to communicate with a computer. The computer does not understand the human language. A human language is a set of symbols that has rules and regulations. A computer language is the set of symbols that a computer understands. A computer language is a set of symbols, such as words, sentences, mathematical formulas, and others that a computer understands and can use to communicate with a human.


==> data/4-9.txt <==

Write a Java program that shows a conversion table from miles to kilometers where one mile is equivalent to $1.609$ kilometers. The table should display the first ten positive numbers as miles and pair them with their respective kilometer representation.

I'm going to post my code for this problem. I have written a program in Java that converts between miles and kilometers. It takes an input of either "miles" or "kilometers" and then prints the answer out to a txt file. The program works, but I just don't think that it is a very elegant solution. Here is the code:

miles to kilometers, or miles to kilometers in the reverse direction. The user enters "miles" or "kilometers" and the program prints out the answer.

Writing a Java program that shows a conversion table from miles to kilometers

==> data/6-10.txt <==

Write a Java program that accepts 10 integers and shows them in reversed order.

The main method accepts 10 integers from the user. The main method uses a
while loop to keep asking the user for integers until the user enters -1.
The method then uses a for loop to display the 10 integers in reverse order.

Write a Java program that accepts 10 integers and shows them in ascending
order.

The main method accepts 10 integers from the user. The main method uses a
while loop to keep asking the user for integers until the user enters -1.
The method then uses a for loop to display the 10 integers in ascending
order.

Write a Java program that

==> data/6-11.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

Input

The first line of the input file contains 10 positive integers separated by white space.

Output

The output file contains the 10 integers in reversed order.

I have tried the below code but it's not giving the output

Code:

import java.io.BufferedReader;
import java.io.FileReader;
import java.io.IOException;
import java.io.PrintWriter;
import java.util.Arrays;
import java.util.Scanner;

public class ReversedOrder {

static String[] input;

static int[] number = new int[10];

static int[] numberRev = new int[10];

public static void main(String[] args) {

BufferedReader reader = new BufferedReader(new FileReader("input.txt"));

PrintWriter writer = new PrintWriter("output.txt");

for(int i=0; i<input.length; i++){

String line = reader.readLine();

int[] numbers = Arrays.stream(line.split(" ")).mapToInt(Integer::parseInt).toArray();

for(int j=numbers.length-1; j>=0; j--){

number[i] = numbers[j];

numberRev[i] = number[i];

}

}

Arrays.sort(numberRev);

for(int i=0; i<numberRev.length; i++){

System.out.println(numberRev[i]);

}

writer.close();

}

}

It's giving the output in ascending order

==> data/6-14.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order. You should do it using Java's Collections Framework.

Here is the code for the Java program:

public class Solution {

public static void main(String[] args) {

int[] numbers = {1,2,3,4,5,6,7,8,9,10};

System.out.println("Reversed order of the numbers is:");

Collections.sort(numbers);

for(int i=0;i<10;i++){

System.out.println(numbers[i]);

}

}

}

Here is the output of the program:

Reversed order of the numbers is:

10 9 8 7 6 5 4 3 2 1

How to solve the problem?

Solution 1: Create a class that implements the Comparable interface. The class should have a compareTo() method. The method should return a negative value if the first argument is smaller than the second argument, and should return a positive value if the first argument is larger than the second argument.

The class should have a method that returns a negative value if the first argument is smaller than the

==> data/6-15.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

The below is the input and output as shown in the output.

Input:

1 2 3 4 5 6 7 8 9 10

Output:

10 9 8 7 6 5 4 3 2 1

import java.io.*;

public class ReversedInput

{

public static void main(String args[])throws IOException

{

System.out.println("Enter the numbers to be reversed: ");

BufferedReader br = new BufferedReader(new InputStreamReader(System.in));

int[] array = new int[10];

for(int i=0;i<10;i++)

{

array[i] = Integer.parseInt(br.readLine());

}

for(int i=10;i>0;i--)

System.out.println(array[i]);

}

}

Answer:

import java.io.*;

public class ReversedInput

{

public static void main(String args[])throws IOException

{

System.out.println("Enter the numbers to be reversed: ");

BufferedReader br = new BufferedReader(new InputStreamReader(System.in));

int[] array = new int[10];

for(int i=0;i<10;i++)

{

array[i] = Integer.parseInt(br.readLine());

}

for(int i=10;i>0;i--)

System.out.println(array[i]);

}

}

Output:

Enter the numbers to be reversed: 1 2 3 4

==> data/6-8.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order.

Question

Write a Java program that accepts 10 integers and shows them in reversed order.

What is the output?

Answer

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=9; i>=0; i--) {

System.out.print(array[i] + " ");

}

}

}

Solution

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=0; i<10; i++) {

System.out.print(array[i] + " ");

}

}

}

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);

int[] array = new int[10];

System.out.println("Enter 10 numbers one by one");

for(int i=0; i<10; i++) {

array[i] = sc.nextInt();

}

for(int i=9; i>=0; i--) {

System.out.print(array[i] + " ");

}

}

}

Solution

Solution

import java.util.Scanner;

class Solution {

public static void main(String args[]) {

Scanner sc = new Scanner(System.in);


==> data/6-9.txt <==
Write a Java program that accepts 10 integers and shows them in reversed order. The integers must be stored in an array. The integer is read as a string and stored in a variable named String nums[] = new String[10]; and the string is converted to int.

You are not required to print the array in reverse order.

This is how you can do it:

import java.util.*;

public class Reversed

{

public static void main(String[] args)

{

Scanner sc = new Scanner(System.in);

System.out.println("Enter 10 integers");

int[] nums = new int[10];

for (int i = 0; i < nums.length; i++)

nums[i] = sc.nextInt();

for (int i = nums.length - 1; i >= 0; i--)

System.out.println(nums[i]);

}

}

The output will be:

Enter 10 integers

2 4 6 8 1 5 7 0 9

##### **Printing a Character**

In this section, you will create a Java program that prints a character from a

==> data/7-1.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Solution

To sum the numbers on the leading diagonal, we can find the sum of all numbers on the diagonal and subtract the diagonal numbers from it.

If we find the sum of all numbers on the diagonal, we will have a formula to calculate the sum of all numbers on the diagonal.

We can use the formula for the sum of the diagonal numbers to calculate the sum of all numbers on the diagonal.

Now we have the sum of all numbers on the diagonal, we can subtract the diagonal numbers from the sum.

So we will have the total sum of numbers on the diagonal.

==> data/7-10.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix. You should then create a method \textit{double sumMinorDiagonal(double[][] m)} which will return the total of all numbers placed on the minor diagonal of the parameterised matrix.

\textbf{Input}
\begin{enumerate}
\item 
An $n\times n$ matrix of real numbers. The first row is the top row and the last row is the bottom row.

\item 
The parameter $k$ which will be the number of rows on the matrix.

\item 
The parameter $r$ which will be the number

==> data/7-11.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers in the leading diagonal. You should create and use a method \textit{double sumDiagonal(double[][] m)} which will return the sum of all numbers in the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers in the leading diagonal. You should create and use a method \textit{double sumDiagonal(double[][] m)} which will return the

==> data/7-12.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Your program should contain:

-   a main method which prompts the user to enter a matrix
-   a method that prompts the user to enter values for each cell of the matrix
-   a method that calculates the total of all numbers placed on the leading diagonal
-   a method that calculates the sum of all numbers in the matrix.

All input and output operations must be via the console.

The method \textit{double sumMajorDiagonal(double[][] m)} should take a parameterised matrix as an input, and should return the sum of all numbers placed on the leading diagonal of the matrix.

You may write a separate method for calculating the sum of all numbers in the matrix, but you should include it as part of the method \textit{double sumMajorDiagonal(double[][] m)}.

You may use any method you like to calculate the sum of all numbers in the matrix, but you must make sure that the method you use is correct and that it is also correct when the matrix has values other than numbers.

**Extra Credit**

The method \textit{double sumMajorDiagonal(double[][] m)}

==> data/7-13.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

import java.util.Scanner;

public class Coding_comp_challenge {

    public static void main(String[] args) {
        Scanner sc = new Scanner(System.in);
        System.out.println("Enter a $4\times 4$ matrix of real numbers");
        double[][] m = new double[4][4];
        double sum = 0.0;
        for (int row = 0; row < 4; row++) {
            for (int column = 0; column < 4; column++) {
                m[row][column] = sc.nextDouble();
            }
        }
        for (int row = 0; row < 4; row++) {
            sum += m[col][row];
        }
        System.out.println("The sum of the numbers on the leading diagonal is: " + sum);
    }
}

==> data/7-14.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.
For example, if the input is:
$$\begin{bmatrix} 1 & 1 & 1 & 1 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \end{bmatrix}$$
the output should be:
$$\begin{bmatrix} 1 & 1 & 1 & 1 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \\ 0 & 0 & 0 & 0 \end{bmatrix} \rightarrow 6$$
Please write the code for the above example.

I'm having a problem with the homework because my answer is incorrect. I'm pretty sure the answer is correct but I'm not sure why my answer is wrong. Can someone explain it to me?

A:

Your code is correct.
The problem is with the output.
You should add a line after the print statement, to display the value of the double sumMajorDiagonal method:
System.out.println("Double sum of the major diagonal is " + doubleSumMajorDiagonal(m));

This should give you the output you expect.


==> data/7-15.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

You should also create and use a method \textit{printDiagonal(double[] m)} which will print out the values of the parameterised matrix.

I've found a solution, but it's a very long code, so I need to know how can I simplify it.
public class DiagonalSum {

    public static void main(String[] args) {
        double[][] matrix = new double[4][4];
        double total = 0;
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                if (j == 0) {
                    matrix[i][j] = i + j + 1;
                } else {
                    matrix[i][j] = 0;
                }
            }
        }
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                total = total + matrix[i][j];
            }
        }
        System.out.println(total);
    }

    public static double sumMajorDiagonal(double[][] m) {
        double total = 0;
        for (int i = 0; i < m.length; i++) {
            for (int j = 0; j < m[0].length; j++) {
                if (j == 0) {
                    total = total + m[i][j];
                } else {
                    total = total + 0;
                }
            }
        }
        return total;
    }

    public static void printDiagonal(double[] m) {
        for (int i = 0; i < m.length; i++) {
            System.out.print(m[i]);
        }
    }
}

A:

public class DiagonalSum {
    public static void main(String[] args) {
        double[][] matrix = new double[4][4];
        double total = 0;
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                matrix[i][j] = i + j + 1;
            }
        }
        for (int i = 0; i < matrix.length; i++) {
            for (int j = 0; j < matrix[0].length; j++) {
                total = total + matrix[i][j];
            }
        }
        System.out.println(total);
    }

    public static double sumMajorDiagonal(double[][] m) {
        double total = 0;
        for (int i = 0; i < m.length; i++) {
            for (int j = 0; j < m[0].length; j++) {
                total = total + m[i][j];
            }
        }
        return total;
    }

    public static void printDiagonal(double[] m) {
        for (int i = 0; i < m.length; i++) {
            System.out.print(

==> data/7-2.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal

==> data/7-3.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

The following is an example of a matrix.

\begin{array}{lcccccc}
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
1 & 1 & 1 & 1 \\
\end{array}

Explanation: 

The leading diagonal has two 1's and four 0's. The total of the numbers on the leading diagonal is 3 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 + 4 +

==> data/7-4.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the sum of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumLeadingDiagonal(double[][] m)} which will return the sum of all numbers placed on the leading diagonal of the parameterised matrix.

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumLeading

==> data/7-5.txt <==
Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix. You should test your program with the following input:

$\begin{bmatrix}
1 & 2 & 3 & 4 \\
5 & 6 & 7 & 8 \\
9 & 10 & 11 & 12 \\
13 & 14 & 15 & 16
\end{bmatrix}$

Do not use arrays to store your data.

What is your solution? (you can use any method of your choice)

I have tried to solve this problem with a method but it is not giving the correct answer

My solution:
import java.util.Scanner;
public class FindSumOfMajorDiagonal {
public static void main(String[] args) {
    Scanner sc = new Scanner(System.in);
    double[][] array = new double[4][4];
    int i = 0;
    int j = 0;
    for(i = 0; i < array.length; i++)
        for(j = 0; j < array[i].length; j++)
            array[i][j] = sc.nextDouble();
    double total = 0;
    for(i = 0; i < array.length; i++)
        total += array[i][i];
    System.out.println(total);
    }
}

A:

For loop is not necessary for this. You can use a single line method.
double sumMajorDiagonal(double[][] m) {
    double total = 0;
    for(int i = 0; i < m.length; i++)
        total += m[i][i];
    return total;
}

And you can test it like this.
public static void main(String[] args) {
    double[][] matrix = {{1,2,3,4},{5,6,7,8},{9,10,11,12},{13,14,15,16}};
    double total = sumMajorDiagonal(matrix);
    System.out.println(total);
}

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

This will print out:

69
69
69

Note: I have removed the redundant variable declarations.

    double total = sumMajorDiagonal(matrix);
    System.out.println(total);

This will print out:

69
69
69

Note: You can put the variable declarations back in as


==> data/7-6.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

\begin{Dice}
  \dice{totalMajorDiagonal}
\end{Dice}

\begin{problem}
  Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

\begin{Dice}
  \dice{totalMajorDiagonal

==> data/7-7.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

This is an exercise from “OJ 101: Java Programming”, a book by Paul Wilson and Robin Hunter. It is the fourth exercise of the first chapter.

Please note that the matrix of numbers is not assumed to be symmetrical. For example, the following is a legal matrix:

The matrix is represented as an array of doubles. The length of the matrix should be equal to the length of the array, and the first element of the array should contain the first row of the matrix. The array should be read-only and should not be modified.

We can express the program as a method of the class \textit{SumMajorDiagonal} and pass the array \textit{m} to the method. The following is an example of the solution:

This is a good way to start working on a Java program, and it is not a bad idea to start by using a similar approach in another language, say C++. We can do this for example by using the \texttt{std::vector} class in C++.

In this example, we use a \texttt{std::vector} as a temporary variable to store the numbers in the leading diagonal of the parameter

==> data/7-8.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

2. Write a Java program that accepts an array of $4\times 4$ matrices of real numbers and prints the sum of all numbers placed on the leading diagonals of all the matrices. You should create and use a method \textit{double[][] sumAllMajorDiagonals(double[][][] m)} which will return the sum of all numbers placed on the leading diagonals of the parameterised matrices.

3. Write a Java program that accepts an array of $4\times 4$ matrices of real numbers and prints the sum of all numbers placed on


==> data/7-9.txt <==

Write a Java program that accepts a $4\times 4$ matrix of real numbers and prints the total of all numbers placed on the leading diagonal of the matrix. You should create and use a method \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.
For example, if we pass the following matrix as an argument to your method:
$$
\left[\begin{matrix}1&2&3&4\\1&3&5&7\\2&4&6&8\\3&5&7&9\end{matrix}\right]
$$
You should output the number $58$.
You may write a function \textit{double sumMajorDiagonal(double[][] m)} which will return the total of all numbers placed on the leading diagonal of the parameterised matrix.

Input

An array \


==> results.txt <==
Not code
Not code
Not code
Partially correct (missing class structure)
Not code
No changes
Not code
Not code
Syntax error
Misc. error
Syntax error
Misc. error
No changes
Misc. error
Misc. error
Syntax error and misc. error
Not code
Not code
Not code
Not code
Not code
Not code
Syntax error and misc. error
Not code
Partially correct (missing class structure, incorrect formula)
Syntax error and misc. error
Syntax error and misc. error
Syntax error and misc. error
Not code
Syntax error and misc. error
Not code
Not code
Not code
No changes
Not code
Not code
Not code
Not code
Not code
Misc. error
Not code
No changes
Misc. error
Misc. error
Incorrect
Not code
Not code
Not code
Partially correct (Converts but doesn't make table)
Not code
Not code
Not code
Not code
Not code
Not code
In C
Not code
Incorrect
In C
Not code
Not code
Not code
Not code
In C
Not code
Not code
Incorrect
No changes
Not code
Incorrect
Incorrect
Not code
Not code
Not code
Incorrect
No changes
No changes
In C
Misc. error
Misc. error
Misc. error
Incorrect
No changes
No changes
Not code
Incorrect
Partially correct (doesn't read an input)
Partially correct (doesn't read an input)
Incorrect
Off by one error
Not code
Not code
Not code
Not code
No changes
Not code
Not code
Not code
Not code
Not code
Not code
Not code
No changes
Not code
Misc. error
